Parameter Synthesis for Markov Models: Faster Than Ever

We propose a simple technique for verifying probabilistic models whose transition probabilities are parametric. The key is to replace parametric transitions by nondeterministic choices of extremal values. Analysing the resulting parameter-free model using off-the-shelf means yields (refinable) lower and upper bounds on probabilities of regions in the parameter space. The technique outperforms the existing analysis of parametric Markov chains by several orders of magnitude regarding both run-time and scalability. Its beauty is its applicability to various probabilistic models. It in particular provides the first sound and feasible method for performing parameter synthesis of Markov decision processes.

==> rebuttal.txt <==
We thank the reviewers for their extensive reviews and their useful feedback.

*****************
 MAJOR CONCERNS
*****************

-No comparison to PARAM and PROPhESY.
According to Ernst Moritz Hahn, the PARAM developer who also implemented the parameter support in PRISM, PARAM is no longer maintained and outdated compared to the PRISM implementation. 
On p14, top paragraph, we state that we compared the pMC performance to PROPhESY which had a timeout on all instances. Furthermore, PROPhESY doesn’t support pMDPs.

-What probability thresholds where used?
Table 2 indicates that we mostly looked for thresholds which divide the space s.t. both safe and unsafe regions cover a significant area. We furthermore used simple values with just one or two decimals.

-Existing techniques for MDPs are unsound.
That has indeed not been properly discussed in the paper, thanks for the remark. The approach in [12] is theoretically sound but (again according to Moritz Hahn) the implementation is not. Note that the fast unsound implementation of [12] is significantly slower compared to our approach.



*****************
 Further Questions
*****************

Rev A: 
======

1. [Relation to Brim et al and [8].]
Thanks, we will add the citation. Both ideas share the observation that handling parameters independently allows for a simplification of the problem, while we reduce the problem to handling nondeterministic models for which we can employ well-known techniques.

3. [Comparison with a lower coverage rate.]
The coverage rate (95%) basically controls the number of regions that need to be checked. However, the main difference between the approaches lies in the analysis of the individual regions (which is independent of the coverage rate). This is in line with our observation that a higher/lower coverage rate does not favor one approach over the other.

4. [Properties of the form Pmax=?]
Computing a closed form for ? is a harder problem and not the focus of the paper. We will clarify this in the final version. Using our method, though, we can get arbitrarily close to ?. For large benchmarks, we expect the relaxation/parameter lifting to be more scalable. 

5. [Evaluation is not convincing.]

- [Bisimulation.] We will give the reduced state-space sizes. Note that only for large models bisimulation has to be used, and that Table 1 also gives the computation times when not using bisimulation minimization.

- [Many regions for 4 parameters.] All available tools can handle up to 2 parameters, see the available PARAM/PRISM/PROPhESY benchmarks. This is mainly caused by the expensive gcd-computation for rational functions. Our approach avoids this and enables handling more parameters. Moreover, the time-per-region for obtaining 1.2 million regions is (very) low.

- [Precision.] True, indeed our approach is exactly tailored to the observation that the closer we get to the satisfaction function, the harder it is to find suitable regions.

Rev B:
======

We would like to emphasize that all known practical benchmarks are within this class. Our approach can be extended, though, please refer to our last comment for Rev D. 

Rev C:
======

Indeed, your characterization is correct.

Rev D:
======

1. [Coverage.] In the limit, we cover the full parameter space.  This is in theory; in practice, this takes infinitely long (which is also true for the other known procedures). As we integrated our approach in PROPhESY, sampling for the last 5% is no problem. It might be even better to take another threshold and check the remaining 5% parameter space for these thresholds in order to bound values. This is not (yet) automated, but realizable by user interaction.

2. [Parameter synthesis.] Our results show that already with a naive technique the compared performance is significantly improved. Obtaining better regions relies on PROPhESY. We agree that there might be room for further optimizations in future work. 

3. [Experimental results raise questions.]

- [Other tools.] See major comments above. In addition, PROPhESY is only marginally faster on just computing the rational function. The main goal was to avoid this expensive computation. The SMT-Solver then has trouble with some regions. Either we use a small local TO for solver calls, which leads to a very large number of regions, or it runs “forever” on a single region. We will clarify this in the final version. 

- [48 cores.] We do not use parallelization (and will emphasize this in the paper).
- [Sensitivity to threshold.] See above.
- [#Parameters in relaxed model.] Table~2 (# of parametric transitions) gives some insight. Typically, 30-50% of the states have parameters; this will be pointed out.
- [625 regions.] We show that the approximation for the regions is typically not a problem: only in few cases, refinement due to over-approximation would be required. We obtained them by (for 2 parameters) splitting the parameter space in a 25x25 grid.


4. [Interval MCs.] Thanks for pointing this out.  We will point out this connection in the final paper. 

5. [Quadratic or other monotonic functions.] These seem fine, but their sum is not necessarily monotonic. Linear functions are monotone and their sum remains linear and thus monotonic. We use this in our proofs. Furthermore, models with quadratic functions can be handled by introducing auxiliary parameters.
